Scale Economies and Aggregate Productivity

We develop a theoretical framework to investigate the link between rising scale economies and stagnating productivity. Our model features heterogeneous firms, imperfect competition, and firm selection. We demonstrate that scale economies generated by fixed costs have distinct impacts on aggregate productivity compared to those driven by returns to scale (slope of marginal cost). Using UK data, we estimate long-run increases in both fixed costs and returns to scale. Our model implies that this should increase aggregate productivity through improved firm selection and resource allocation. However, increasing markups can offset the productivity gain. Higher markups cushion low-productivity firms' revenues, allowing them to survive, and constrain firm output, which limits exploitation of scale economies.

==> tikz_pgf/TFP_simulation.csv <==
year,data,model,model_fixmu,model_fixnu,aggTFP_scaled,TFP
2000,100,100,100,100,100,100
2001,99.9084,101.60061,100.1144,101.4731,100.5161475,99.376258
2002,97.03359,105.92659,107.2574,99.19205,101.3780361,99.82216527
2003,97.6005,107.68567,108.6767,99.45566,103.0933466,100.5437734
2004,99.79298,106.1795,109.018,98.43273,103.5809109,101.6993366
2005,105.06157,108.05857,110.1629,98.93383,104.4059063,100.8833416
2006,108.71125,108.08581,110.768,98.68079,105.2089435,101.4445921
2007,108.51146,105.60191,112.2195,96.82094,105.4094431,101.4281858
2008,106.16021,114.16459,114.923,99.7249,103.31851,100.1936783
2009,101.01033,110.62691,113.8617,98.68079,99.77573635,98.09711341
2010,102.88948,104.57461,113.7685,95.78422,100.4030042,101.7926706
2011,106.29344,105.31448,113.7221,96.18872,100.7851975,102.7997263
2012,106.61707,110.06837,119.8162,96.82094,100.2654626,103.414385
2013,107.31009,103.25234,119.6829,93.76578,100.5698416,104.1543303
2014,108.34457,101.66224,117.8019,93.26717,100.910395,106.1956382
2015,109.02582,97.98285,117.6249,91.17013,101.4155876,106.6983227
2016,97.38493,97.36125,118.6536,90.62978,101.2834088,106.9164648
2017,102.18195,97.35395,116.9351,90.89707,101.3200362,107.5423762
2018,99.67185,96.57247,117.1618,90.36802,101.0632518,107.8293394
2019,106.65915,91.80463,117.1049,87.17707,100.5624799,107.560782


==> tikz_pgf/adshare_desc_stat.csv <==
year,admin_support_idx,fixed_cost_idx
2004,1,1
2005,1.028571429,1.046511628
2006,1.057142857,1.093023256
2007,1.071428571,1.139534884
2008,1.057142857,1.186046512
2009,1.142857143,1.162790698
2010,1.114285714,1.325581395
2011,1.1,1.302325581
2012,1.114285714,1.302325581
2013,1.142857143,1.302325581
2014,1.214285714,1.325581395
2015,1.242857143,1.348837209
2016,1.257142857,1.348837209
2017,1.271428571,1.302325581
2018,1.271428571,1.372093023
2019,1.257142857,1.372093023
2020,1.228571429,1.465116279
2021,1.214285714,1.441860465
2022,1.257142857,1.465116279
2023,1.2,1.511627907


==> tikz_pgf/lnTFP_index_firmTFP_aggTFP.csv <==
year,aggTFP,firmTFP
1997,1,1
1998,1.010808615,1.0469579
1999,1.018704808,1.059672756
2000,1.032317118,1.059020366
2001,1.037645397,1.05805032
2002,1.046542821,1.027605486
2003,1.064250264,1.033609176
2004,1.069283474,1.056827965
2005,1.077800043,1.112623439
2006,1.086089933,1.15127426
2007,1.088159725,1.149158493
2008,1.066574665,1.124258297
2009,1.030002006,1.069719977
2010,1.036477399,1.089620531
2011,1.040422846,1.12566915
2012,1.035057534,1.129096489
2013,1.03819969,1.136435719
2014,1.041715281,1.147391083
2015,1.046930471,1.154605621
2016,1.045565967,1.031326208
2017,1.045944078,1.082127675
2018,1.043293248,1.055545166
2019,1.038123694,1.129542137


==> tikz_pgf/rts_gnr_1997_2021.csv <==
year,GNR_RTS
1997,1.0327
1998,1.0347
1999,1.0341
2000,1.0334
2001,1.034
2002,1.0636
2003,1.068
2004,1.069
2005,1.0722
2006,1.0738
2007,1.0774
2008,1.0833
2009,1.0811
2010,1.0809
2011,1.0808
2012,1.0918
2013,1.0916
2014,1.0886
2015,1.0883
2016,1.09
2017,1.0871
2018,1.0875
2019,1.0874
2020,1.0885
2021,1.088

